Evidence for evolving Dark Energy from a new cosmic probe

The $\Lambda$CDM concordance cosmological model provides a remarkably successful description of the formation and evolution of structure in the Universe. However, a growing discrepancy between measurements of the expansion rate $H_0$ from the near and distant Universe now appears to be significant at the ~4-7 $\sigma$ level. This inconsistency, known as the ``Hubble tension'', has arisen either due to unrecognized systematics in these measurements or new physics beyond the standard model, such as an evolving dark energy equation of state. Modeling ~20-year, multi-band optical light curves for 6992 active galactic nuclei (AGN), we find a tight relation linking the variability amplitude and characteristic timescale to their intrinsic luminosity. This empirical law enables us to construct an AGN-based Hubble diagram to z ~3.5. Joint inference with supernova distances reveals evidence for an evolving dark energy equation of state at the 3.8-3.9 $\sigma$ level over constant w models and 4.4-4.8 $\sigma$ over $\Lambda$CDM. Our results establish AGN light curves as a powerful tool for cosmography that could offer a novel pathway to test deviations from the standard $\Lambda$CDM expansion history.

==> compare_all_models.txt <==
Bayesian Model Comparison (multi-model)

Models (sorted by ln Z):
  * Flatw0waCDM: ln Z = 5460.644 ± 0.176 ; ΔlnZ(top) = 0.000 ± 0.248 ; Z_two = 0.000σ ; barely worth mentioning
    FlatwCDM: ln Z = 5453.146 ± 0.175 ; ΔlnZ(top) = -7.498 ± 0.248 ; Z_two = 3.872σ ; very strong
    FlatLambdaCDM: ln Z = 5449.106 ± 0.165 ; ΔlnZ(top) = -11.537 ± 0.241 ; Z_two = 4.804σ ; very strong

Preferred model: Flatw0waCDM

Top vs runner-up (Flatw0waCDM vs FlatwCDM):
Δln Z = 7.498 ± 0.248  (z_mc = 30.26)
Two-sided Z (from odds): 3.4532σ  [3.8079, 3.9359]
Jeffreys strength: very strong; decisive (|z_mc|≥2.0)? yes

